Manu: A Cloud Native Vector Database Management System

With the development of learning-based embedding models, embedding vectors are widely used for analyzing and searching unstructured data. As vector collections exceed billion-scale, fully managed and horizontally scalable vector databases are necessary. In the past three years, through interaction with our 1200+ industry users, we have sketched a vision for the features that next-generation vector databases should have, which include long-term evolvability, tunable consistency, good elasticity, and high performance. We present Manu, a cloud native vector database that implements these features. It is difficult to integrate all these features if we follow traditional DBMS design rules. As most vector data applications do not require complex data models and strong data consistency, our design philosophy is to relax the data model and consistency constraints in exchange for the aforementioned features. Specifically, Manu firstly exposes the write-ahead log (WAL) and binlog as backbone services. Secondly, write components are designed as log publishers while all read-only analytic and search components are designed as independent subscribers to the log services. Finally, we utilize multi-version concurrency control (MVCC) and a delta consistency model to simplify the communication and cooperation among the system components. These designs achieve a low coupling among the system components, which is essential for elasticity and evolution. We also extensively optimize Manu for performance and usability with hardware-aware implementations and support for complex search semantics.

==> figures/exp1_data.txt <==
milvus deep-hnsw

0.872, 0.897, 0.916, 0.933, 0.948, 0.961, 0.9677, 0.975

4785.801717, 4574.753243, 4375.059449, 4109.562601, 3846.107362, 3489.307959, 3257.041792, 2912.501371

ivf
0.742, 0.815, 0.858, 0.907, 0.932, 0.948, 0.959, 0.972, 0.98, 0.984, 0.986, 0.988, 0.99, 0.994, 0.997

2211.775647, 2096.757862, 1992.128765, 1817.858273, 1666.012855, 1546.546022, 1436.964075, 1268.102829, 1134.971909, 1052.506285, 1003.026172, 939.4278854, 867.3866581, 725.5581979, 537.08511


vearch
0.704048, 0.778328, 0.821742, 0.85031, 0.871072, 0.886788, 0.898974, 0.908804, 0.917176, 0.923844, 0.929634, 0.939032, 0.946396, 0.952174, 0.956752, 0.96058, 0.963592

595.665, 600.831, 599.637, 587.108, 584.192, 582.26, 574.255, 572.526, 572.558, 566.603, 568.015, 566.555, 557.659, 557.771, 553.634, 548.45, 546.616

ivf
0.650008, 0.778134, 0.83913, 0.874912, 0.89852, 0.915402, 0.928268, 0.938076, 0.94579, 0.951974, 0.961658, 0.968404, 0.973436, 0.977256, 0.980414, 0.982754, 0.984854, 0.986576, 0.988058, 0.98922, 0.991596, 0.993278

442.445, 423.384, 420.144, 397.817, 377.258, 366.407, 354.635, 341.067, 332.346, 321.45, 301.897, 287.206, 272.513, 258.614, 248.175, 237.082, 226.896, 218.804, 210.377, 202.44, 186.507, 172.599


ES
0.818526, 0.8676696, 0.8964808, 0.9151684, 0.9283108, 0.9383964, 0.9456896,  0.9567208, 0.9607204, 0.9640768

512.5576627, 515.1983514, 501.3159544, 503.2712632, 496.7586498, 495.5401388, 494.3520281,  495.6875186, 481.2782751, 493.8027752


milvus
0.894, 0.919, 0.937, 0.951, 0.964, 0.975, 0.981, 0.986

m-ivf
0.679, 0.759, 0.809, 0.868, 0.903, 0.925, 0.94, 0.96, 0.971, 0.977, 0.98, 0.984, 0.987, 0.993, 0.997

vearch-hnsw-sift
0.702178, 0.779838, 0.826252, 0.857302, 0.879372, 0.895728, 0.908636, 0.918958, 0.927454, 0.934144, 0.939986, 0.949206, 0.956066, 0.961376, 0.96579, 0.969526, 0.972474, 0.974954, 0.977048

0.725684, 0.79417, 0.8362, 0.865556, 0.88716, 0.903376, 0.916492, 0.9268, 0.935432, 0.948332, 0.957764, 0.964766, 0.970366, 0.974738, 0.9782, 0.980986, 0.983332, 0.985264, 0.98694, 0.99031, 0.992562

ES-hnsw-sift
0.715212, 0.814506, 0.861032, 0.889016, 0.930816, 0.938428, 0.944812, 0.949756, 0.953852, 0.957244, 0.960324, 0.963142

milvus
5042.524674, 2062.278459, 1998.299406, 1908.500955, 1800.96967, 1676.93735, 1577.155361, 1447.868008

665.718, 674.519, 669.006, 660.533, 654.956, 653.675, 644.668, 647.367, 636.602, 633.973, 631.011, 630.761, 618.895, 615.452, 612.233, 598.641, 597.234, 592.281, 580.335

595.665, 600.831, 599.637, 587.108, 584.192, 582.26, 574.255, 572.526, 572.558, 566.603, 568.015, 566.555, 557.659, 557.771, 553.634, 548.45, 546.616

vearch-ivf-sift
414.212, 405.537, 372.27, 346.934, 330.065, 312.098, 294.662, 283.002, 270.235, 246.62, 228.823, 212.666, 198.822, 186.731, 175.972, 166.038, 158.31, 152.893, 143.245, 129.266, 116.714

ES-hnsw-sift
604.6314771, 600.2040694, 596.2673663, 572.7212852, 573.3287467, 566.957705, 564.557105, 563.3009435, 558.5764441, 555.3550107, 547.210594, 551.5415588



exp1_new

[[0.894, 0.919, 0.937, 0.951, 0.964, 0.975, 0.981, 0.986], 
[5042.524674,2062.278459,1998.299406,1908.500955,1800.96967,1676.93735,1577.155361,1447.868008 ]],

[[0.679, 0.759, 0.809, 0.868, 0.903, 0.925, 0.94, 0.96, 0.971, 0.977, 0.98, 0.984, 0.987, 0.993, 0.997],
[2228.855649, 2070.056727, 1934.787318, 1709.808795, 1531.547575, 1391.784972, 1278.385243, 1095.979563, 961.6031756, 879.393853, 834.6320403, 774.5271371, 704.8328878, 577.6888311, 416.0815065]],

[[0.702178, 0.779838, 0.826252, 0.857302, 0.879372, 0.895728, 0.908636, 0.918958, 0.934144, 0.949206, 0.961376, 0.969526, 0.977048],
[665.718, 674.519, 669.006, 660.533, 654.956, 653.675, 644.668, 647.367, 633.973, 630.761, 615.452, 598.641, 580.335]], 

[[0.725684, 0.79417, 0.8362, 0.865556, 0.88716, 0.903376, 0.916492, 0.9268, 0.948332, 0.957764, 0.970366, 0.9782, 0.983332, 0.992562], 
[414.212, 405.537, 372.27, 346.934, 330.065, 312.098, 294.662, 283.002, 246.62, 228.823, 198.822, 175.972, 158.31, 116.714]],


[[0.715212, 0.814506, 0.861032, 0.889016, 0.930816, 0.944812, 0.953852, 0.963142], 
[604.6314771, 600.2040694, 596.2673663, 572.7212852, 573.3287467, 564.557105, 558.5764441, 551.5415587]], 




8002
7429
7129
7071
7027
6725
6804
6847
6471
6519
6476
6447
6276
6248
5934
6004
6051
5803
5719
5615
5476
5547
5529
5535
5395
5352
5346
5282
5212
5128
5169
5010
4704
4698
4841
4804
4799
4619
4476
4500
4421
4361
4322
4198
4242
4140
4112
3822
3817
3944
4022
3918
3725
3863
3728
3606
3589
3564
3449
3424


179271
122463
81917
57039
42070
32651
27393
23937
21972
22394
25268
32102
48742
75191
106002
131816
147538
162530
174252
191326
205074
217179
215070
203437
195017
215155
225850
229383
229825
233199
239973
246207
242325
238309
227759
217328
216085
232238
260847
292692
323927
351586
370384
383804
380848
361673
319954
261218

95471
77866
64922
53299
43649
35495
29826
25313
21716
18875
16755
14734
13827
12592
11861
11256
10667
10552
10744
10844
11664
12726
14095
16966
21420
25620
32826
39831
47240
55015
61165
66054
69517
73023
76372
80635
83032
85384
90749
93998
98552
99449
103767
105983
104933
102850
97884
98548
94008
94321
101942
105943
108324
109778
110613
110973
110912
111162
111243
113905
115028
116721
118973
118676
116833
117047
115496
114556
111698
108261
104253
105582
103209
105439
109824
114675
121666
130286
137352
145164
152657
160084
167800
171777
176147
181336
183867
186825
184859
182928
178318
170951
161100
147820
132910
119233


 11683
 11763
 11586
 11746
 11713
 11673
 11612
 11564
 11507
 11508
 11157
 11200
 11082
 11306
 11034
 11203
 11121
 10977
 10913
 10582
 10509
 10647
 10570
 10418
 10462
 10251
  9993
 10214
  9960
  9957
 10051
  9772
  9826
  9499
  9481
  9672
  9531
  9633
  9391
  9242
  9207
  9443
  9089
  9073
  9075
  9037
  9006
  8787
  8756
  8744
  8745
  8580
  8437
  8546
  8319
  8090
  8098
  8148
  7940
  7812
  8002
 7429
 7129
 7071
 7027
 6725
 6804
 6847
 6471
 6519
 6476
 6447
 6276
 6248
 5934
 6004
 6051
 5803
 5719
 5615
 5476
 5547
 5529
 5535
 5395
 5352
 5346
 5282
 5212
 5128
 5169
 5010
 4704
 4698
 4841
 4804
 4799
 4619
 4476
 4500
 4421
 4361
 4322
 4198
 4242
 4140
 4112
 3822
 3817
 3944
 4022
 3918
 3725
 3863
 3728
 3606
 3589
 3564
 3449
 3424
 3398
 3244
 3378
 3243
 3136
 3059
 3205
 3099
 3093
 3114
 3089
 2960
 2812
 2819
 2773
 2799
 2679
 2680
 2732
 2557
 2626
 2630
 2443
 2505
 2485
 2405
 2283
 2268
 2403
 2364
 2321
 2285
 2166
 2307
 2223
 2129
 2230
 2098
 2023
 2033
 2015
 2093
 2005
 1898
 1900
 1941
 1856
 1946
 1882
 1860
 1792
 1686
 1849
 1763
 1813
 1805
 1763
 1696
 1661
 1626

==> figures/exp2_data.csv <==
5406,0.130124,8
5019,0.122004,8
4816,0.117739,8
4777,0.116945,8
4747,0.116326,8
4543,0.112034,8
4597,0.113143,8
4626,0.11373,8
4372,0.108354,8
4404,0.108984,8
4375,0.108342,8
4356,0.107906,8
4240,0.105414,8
4221,0.107,8
4009,0.143,4
4056,0.146,4
4088,0.147,4
3920,0.138932,4
3864,0.137449,4
3793,0.136716,4
3700,0.134161,4
3747,0.135317,4
3735,0.135069,4
3739,0.135185,4
3645,0.132602,4
3616,0.131822,4
3612,0.131714,4
3568,0.130507,4
3521,0.129222,4
3464,0.12766,4
3492,0.128427,4
3385,0.125497,4
3178,0.119831,4
3174,0.119721,4
3270,0.122349,4
3245,0.121665,4
3242,0.121583,4
3120,0.118243,4
3024,0.115615,4
3040,0.116053,4
2987,0.114602,4
2946,0.11348,4
2920,0.112768,4
2836,0.110468,4
2866,0.11129,4
2797,0.109401,4
2778,0.10888,4
2582,0.103515,4
2579,0.103433,4
2664,0.10576,4
2717,0.107211,4
2647,0.105294,4
2516,0.101708,4
2610,0.104281,4
2518,0.102,4
2436,0.1498,2
2425,0.146788,2
2408,0.143134,2
2330,0.13678,2
2313,0.142434,2
2295,0.140864,2
2191,0.13799,2
2282,0.139513,2
2191,0.138658,2
2118,0.13716,2
2066,0.135879,2
2165,0.137996,2
2093,0.136344,2
2089,0.136391,2
2104,0.136709,2
2087,0.136427,2
2000,0.134435,2
1900,0.132259,2
1904,0.132356,2
1873,0.131683,2
1891,0.132071,2
1810,0.130293,2
1810,0.130291,2
1845,0.131056,2
1727,0.128486,2
1774,0.129509,2
1777,0.129574,2
1650,0.126796,2
1692,0.127715,2
1679,0.127432,2
1625,0.126253,2
1542,0.124439,2
1532,0.124219,2
1623,0.126208,2
1597,0.12564,2
1568,0.125006,2
1543,0.12446,2
1463,0.122712,2
1558,0.124788,2
1502,0.123564,2
1438,0.122166,2
1506,0.123652,2
1417,0.121707,2
1366,0.120592,2
1373,0.120745,2
1361,0.120483,2
1414,0.121641,2
1354,0.12033,2
1282,0.118757,2
1283,0.118779,2
1311,0.11939,2
1254,0.118145,2
1314,0.119456,2
1271,0.118516,2
1256,0.118189,2
1210,0.117183,2
1139,0.115632,2
1249,0.118036,2
1191,0.116768,2
1225,0.117511,2
1219,0.11738,2
1191,0.116768,2
1145,0.115763,2
1122,0.11526,2
1098,0.114736,2
1089,0.114539,2
1096,0.114692,2
1097,0.114714,2
1081,0.114364,2
1035,0.113359,2
1080,0.114343,2
1083,0.114408,2
1056,0.113818,2
1028,0.113206,2
1050,0.113687,2
989,0.112354,2
993,0.112441,2
993,0.112441,2
996,0.112507,2
999,0.112573,2
975,0.112048,2
945,0.111393,2
914,0.110715,2
943,0.111349,2
918,0.110802,2
977,0.112092,2
891,0.110212,2
905,0.110518,2
931,0.111087,2
894,0.110278,2
852,0.10936,2
857,0.10947,2
847,0.109251,2
899,0.110387,2
862,0.109579,2
816,0.108574,2
808,0.108399,2
837,0.109032,2
805,0.108333,2
840,0.109098,2
799,0.108202,2
791,0.108027,2
775,0.107678,2
795,0.108115,2
836,0.109011,2
810,0.108442,2
814,0.10853,2
814,0.10853,2
773,0.107634,2
785,0.107896,2
772,0.107612,2
764,0.107437,2
758,0.107306,2
739,0.106891,2
760,0.10735,2
739,0.106891,2
706,0.10617,2
671,0.105405,2
660,0.105165,2
677,0.105536,2
676,0.105514,2
710,0.106257,2
682,0.105645,2
635,0.104618,2
707,0.106192,2
672,0.105427,2
651,0.104968,2
679,0.10558,2
727,0.106629,2
676,0.105514,2
675,0.105492,2
670,0.105383,2
681,0.105623,2
651,0.104968,2
636,0.10464,2
631,0.104531,2
677,0.105536,2
690,0.10582,2
621,0.104312,2
658,0.105121,2
589,0.103613,2
639,0.104706,2
625,0.1044,2
617,0.104225,2
626,0.104422,2
577,0.103351,2
602,0.103897,2
608,0.104028,2
630,0.104509,2
595,0.103744,2
592,0.103679,2
612,0.104116,2
620,0.10429,2
570,0.103198,2
572,0.103242,2
575,0.103307,2
572,0.103242,2
543,0.102608,2
556,0.102892,2
601,0.103875,2
566,0.10311,2
575,0.103307,2
601,0.103875,2
568,0.103154,2
583,0.103482,2
579,0.103395,2
552,0.102805,2
597,0.103788,2
540,0.102542,2
554,0.102848,2
583,0.103482,2
550,0.102761,2
574,0.103285,2
543,0.102608,2
539,0.10252,2
534,0.102411,2
516,0.102018,2
520,0.102105,2
537,0.102477,2
533,0.102389,2
537,0.102477,2
545,0.102652,2
541,0.102564,2
544,0.10263,2
579,0.103395,2
543,0.102608,2
522,0.102149,2
511,0.101909,2
511,0.101909,2
507,0.101821,2
483,0.101297,2
547,0.102695,2
548,0.102717,2
487,0.101384,2
507,0.101821,2
488,0.101406,2
520,0.102105,2
520,0.102105,2
507,0.101821,2
508,0.101843,2
526,0.102236,2
500,0.101668,2
516,0.102018,2
500,0.101668,2
499,0.101646,2
497,0.101603,2
518,0.102062,2
520,0.102105,2
536,0.102455,2
483,0.101297,2
514,0.101974,2
516,0.102018,2
492,0.101493,2
505,0.101777,2
506,0.101799,2
539,0.10252,2
462,0.100838,2
520,0.102105,2
523,0.102171,2
501,0.10169,2
506,0.101799,2
497,0.101603,2
534,0.102411,2
508,0.101843,2
503,0.101734,2
553,0.102826,2
529,0.102302,2
554,0.102848,2
524,0.102193,2
544,0.10263,2
525,0.102215,2
525,0.102215,2
513,0.101952,2
507,0.101821,2
516,0.102018,2
512,0.10193,2
537,0.102477,2
511,0.101909,2
518,0.102062,2
539,0.10252,2
504,0.101756,2
542,0.102586,2
518,0.102062,2
552,0.102805,2
513,0.101952,2
553,0.102826,2
548,0.102717,2
558,0.102936,2
526,0.102236,2
526,0.102236,2
527,0.102258,2
557,0.102914,2
530,0.102324,2
562,0.103023,2
631,0.104531,2
583,0.103482,2
566,0.10311,2
601,0.103875,2
606,0.103985,2
593,0.1037,2
597,0.103788,2
625,0.1044,2
586,0.103548,2
618,0.104247,2
633,0.104575,2
634,0.104596,2
625,0.1044,2
589,0.103613,2
625,0.1044,2
623,0.104356,2
624,0.104378,2
606,0.103985,2
610,0.104072,2
597,0.103788,2
640,0.104728,2
652,0.10499,2
650,0.104946,2
653,0.105012,2
667,0.105318,2
675,0.105492,2
658,0.105121,2
645,0.104837,2
670,0.105383,2
672,0.105427,2
717,0.10641,2
681,0.105623,2
711,0.106279,2
739,0.106891,2
727,0.106629,2
703,0.106104,2
737,0.106847,2
710,0.106257,2
772,0.107612,2
788,0.107962,2
772,0.107612,2
744,0.107,2
813,0.108508,2
850,0.109317,2
836,0.109011,2
849,0.109295,2
875,0.109863,2
904,0.110497,2
911,0.11065,2
893,0.110256,2
897,0.110344,2
881,0.109994,2
970,0.111939,2
964,0.111808,2
973,0.112004,2
997,0.112529,2
960,0.11172,2
1054,0.113774,2
1024,0.113119,2
1058,0.113862,2
1044,0.113556,2
1125,0.115326,2
1176,0.11644,2
1120,0.115217,2
1119,0.115195,2
1150,0.115872,2
1151,0.115894,2
1132,0.115479,2
1153,0.115938,2
1142,0.115697,2
1204,0.117052,2
1242,0.117883,2
1277,0.118647,2
1208,0.11714,2
1243,0.117905,2
1250,0.118057,2
1360,0.120461,2
1301,0.119172,2
1302,0.119194,2
1339,0.120002,2
1408,0.12151,2
1439,0.122188,2
1433,0.122056,2
1425,0.121882,2
1529,0.124154,2
1522,0.124001,2
1549,0.124591,2
1602,0.12575,2
1639,0.126558,2
1658,0.126973,2
1638,0.126536,2
1646,0.126711,2
1714,0.128197,2
1675,0.127345,2
1704,0.127978,2
1712,0.128153,2
1756,0.129115,2
1787,0.129792,2
1795,0.129967,2
1777,0.129574,2
1873,0.131672,2
1951,0.133376,2
1958,0.133529,2
1898,0.132218,2
1952,0.133398,2
2020,0.134884,2
2014,0.134753,2
1995,0.134337,2
2022,0.134928,2
2106,0.136763,2
2064,0.135845,2
2092,0.136457,2
2081,0.136217,2
2135,0.137397,2
2218,0.139211,2
2250,0.13991,2
2293,0.140849,2
2302,0.141046,2
2257,0.140063,2
2294,0.140871,2
2297,0.140937,2
2356,0.142226,2
2425,0.143734,2
2458,0.144455,2
2455,0.14439,2
2531,0.14605,2
2523,0.145876,2
2500,0.145373,2
2577,0.147,2
2645,0.109,4
2672,0.105013,4
2693,0.105597,4
2689,0.105497,4
2681,0.105286,4
2618,0.103655,4
2646,0.103974,4
2650,0.103517,4
2740,0.108379,4
2742,0.109039,4
2789,0.111357,4
2805,0.112273,4
2778,0.108385,4
2774,0.108288,4
2898,0.111566,4
2820,0.109531,4
2893,0.111174,4
2951,0.114783,4
2979,0.116082,4
2962,0.115508,4
3072,0.119545,4
3027,0.117936,4
3024,0.117829,4
2979,0.116076,4
3079,0.119514,4
3084,0.119681,4
3106,0.120439,4
3135,0.121435,4
3070,0.119164,4
3166,0.122512,4
3164,0.122401,4
3147,0.121714,4
3145,0.121666,4
3190,0.123281,4
3187,0.123293,4
3185,0.12336,4
3270,0.126571,4
3311,0.128185,4
3248,0.122719,4
3172,0.120711,4
3234,0.122483,4
3136,0.119968,4
3269,0.124015,4
3164,0.122017,4
3230,0.124337,4
3351,0.128581,4
3325,0.127628,4
3462,0.132478,4
3376,0.129472,4
3340,0.128143,4
3445,0.131603,4
3381,0.12942,4
3403,0.130153,4
3444,0.131525,4
3327,0.127562,4
3447,0.13161,4
3377,0.129228,4
3431,0.13098,4
3471,0.13233,4
3462,0.132077,4
3461,0.132116,4
3439,0.131449,4
3529,0.134543,4
3606,0.137177,4
3491,0.133179,4
3497,0.133348,4
3578,0.135996,4
3517,0.133945,4
3518,0.133983,4
3629,0.137713,4
3704,0.140253,4
3681,0.139503,4
3623,0.137565,4
3631,0.137851,4
3665,0.139018,4
3635,0.138012,4
3613,0.137273,4
3676,0.139437,4
3649,0.138531,4
3716,0.140849,4
3629,0.137863,4
3800,0.143794,4
3653,0.138716,4
3769,0.142771,4
3739,0.141751,4
3797,0.143829,4
3731,0.141523,4
3821,0.144743,4
3745,0.142004,4
3724,0.141233,4
3780,0.143149,4
3809,0.144109,4
3927,0.148094,4
3904,0.14731,4
3929,0.148172,4
3993,0.150374,4
3893,0.146952,4
4007,0.15087,4
3922,0.147959,4
3997,0.150548,4
4025,0.151514,4
3979,0.149933,4
4024,0.151486,4
3993,0.1480418,4
4037,0.14894,4
4044,0.149182,4
4031,0.149736,4
3950,0.14894,4
4065,0.149904,4
4083,0.149524,4
3943,0.148697,4
3970,0.149631,4
4026,0.151567,4
3985,0.150151,4
4002,0.150741,4
3943,0.148701,4
3943,0.149093,4
4037,0.149708,4
4055,0.148347,4
4080,0.148775,4
4063,0.149618,4
4113,0.150143,4
3962,0.148966,4
4084,0.149157,4
4254,0.149681,4
4131,0.150802,4
4088,0.149472,4
4181,0.150987,4
4214,0.104767,8
4131,0.104527,8
4293,0.101134,8
4166,0.102342,8
4270,0.10948,8
4234,0.109326,8
4305,0.111009,8
4300,0.112164,8
4329,0.113691,8
4452,0.114875,8
4413,0.109899,8
4343,0.108512,8
4496,0.111615,8
4469,0.111277,8
4387,0.109718,8
4395,0.109805,8
4393,0.109664,8
4352,0.10872,8
4445,0.110457,8
4431,0.109979,8
4450,0.110224,8
4508,0.111263,8
4410,0.109076,8
4462,0.110145,8
4481,0.110527,8
4507,0.111047,8
4553,0.111968,8
4495,0.110764,8
4689,0.114638,8
4565,0.112082,8
4648,0.113608,8
4633,0.113329,8
4673,0.114017,8
4681,0.114784,8
4767,0.1166,8
4758,0.116499,8
4675,0.114706,8
4720,0.11558,8
4795,0.117197,8
4766,0.116581,8
4804,0.117457,8
4759,0.116422,8
4791,0.11698,8
4761,0.116441,8
4791,0.117038,8
4732,0.115873,8
4760,0.116329,8
4702,0.11514,8
4779,0.116644,8
4685,0.114845,8
4786,0.116788,8
4810,0.117251,8
4779,0.116654,8
4731,0.115724,8
4718,0.115468,8
4752,0.116149,8
4858,0.118325,8
4793,0.117009,8
4765,0.116436,8
4908,0.119445,8
4808,0.117347,8
4861,0.118476,8
4935,0.12006,8
4963,0.120674,8
4847,0.118199,8
4925,0.119881,8
4926,0.119921,8
4968,0.120826,8
5034,0.122248,8
5138,0.124453,8
5148,0.124632,8
5013,0.121738,8
5066,0.122864,8
5108,0.123755,8
4963,0.120677,8
4977,0.120976,8
5033,0.122169,8
4960,0.120612,8
5019,0.12187,8
4891,0.119135,8
5068,0.122915,8
4934,0.120052,8
5101,0.123622,8
5126,0.124157,8
5072,0.123004,8
5139,0.12444,8
5158,0.124851,8
5241,0.126629,8
5052,0.122578,8
5281,0.127496,8
5106,0.123737,8
5183,0.125387,8
5250,0.126824,8
5110,0.123824,8
5077,0.123116,8
5037,0.12226,8
5095,0.123503,8
5063,0.122817,8
5106,0.123739,8
5200,0.12575,8
5027,0.122049,8
5065,0.122862,8
5100,0.123611,8
5071,0.122991,8
5010,0.121686,8
4997,0.121406,8
5012,0.121725,8
5033,0.122173,8
4923,0.119816,8
5100,0.123607,8
5015,0.121787,8
5018,0.121852,8
5054,0.122623,8
5035,0.122216,8
4997,0.121402,8
4883,0.11896,8
4995,0.121359,8
5016,0.121809,8
4868,0.118638,8
4846,0.118167,8
4875,0.118788,8
4886,0.119024,8
4897,0.11926,8
4827,0.11776,8
4759,0.116303,8
4713,0.115317,8
4739,0.115874,8
4704,0.115124,8
4549,0.111803,8
4764,0.11641,8
4727,0.115617,8
4678,0.114567,8
4785,0.11686,8
4737,0.115832,8
4760,0.116324,8
4705,0.115146,8
4793,0.117032,8
4718,0.115424,8
4733,0.115746,8
4751,0.116132,8
4844,0.118124,8
4779,0.116732,8
4695,0.114932,8
4722,0.11551,8
4763,0.116389,8
4722,0.11551,8
4851,0.118274,8
4885,0.119002,8
4752,0.116153,8
4700,0.115039,8
4737,0.115832,8
4643,0.113817,8
4735,0.115789,8
4728,0.115639,8
4678,0.114567,8
4624,0.11341,8
4488,0.110496,8
4708,0.11521,8
4494,0.110625,8
4600,0.112896,8
4528,0.111353,8
4484,0.110411,8
4493,0.110603,8
4478,0.110282,8
4487,0.110475,8
4372,0.108011,8
4567,0.112189,8
4511,0.110989,8
4518,0.111139,8
4456,0.109811,8
4429,0.109232,8
4499,0.110732,8
4538,0.111568,8
4552,0.111868,8
4538,0.111568,8
4527,0.111332,8
4493,0.110603,8
4486,0.110453,8
4625,0.113432,8
4656,0.114096,8
4689,0.114803,8
4568,0.11221,8
4668,0.114353,8
4586,0.112596,8
4741,0.115917,8
4825,0.117717,8
4754,0.116196,8
4860,0.118467,8
5015,0.121788,8
4934,0.120053,8
4959,0.120588,8
4908,0.119495,8
4930,0.119967,8
4987,0.121188,8
4900,0.119324,8
4979,0.121017,8
4977,0.120974,8
5104,0.123695,8
4912,0.119581,8
5058,0.122709,8
5107,0.123759,8
5035,0.122217,8
5156,0.124809,8
5106,0.123738,8
5133,0.124316,8
5081,0.123202,8
5202,0.125795,8
5135,0.124359,8
5065,0.122859,8
5093,0.123459,8
5162,0.124938,8
5060,0.122752,8
5184,0.125409,8
5189,0.125516,8
5200,0.125752,8
5172,0.125152,8
5244,0.126695,8
5194,0.125623,8
5304,0.12798,8
5198,0.125709,8
5164,0.124981,8
5225,0.126288,8
5167,0.125045,8
5216,0.126095,8
5325,0.12843,8
5230,0.126395,8
5225,0.126288,8
5321,0.128345,8
5235,0.126502,8
5260,0.127038,8
5238,0.126566,8
5274,0.127338,8
5316,0.128237,8
5373,0.129459,8
5383,0.129673,8
5334,0.128623,8
5060,0.122752,8
5331,0.128559,8
5383,0.129673,8
5304,0.12798,8
5281,0.127488,8
5280,0.127466,8
5352,0.129009,8
5331,0.128559,8
5191,0.125559,8
5232,0.126438,8
5341,0.128773,8
5200,0.125752,8
5262,0.12708,8
5277,0.127402,8
5479,0.13173,8
5422,0.130509,8
5488,0.131923,8
5341,0.128773,8
5397,0.129973,8
5337,0.128687,8
5377,0.129544,8
5387,0.129759,8
5268,0.127209,8
5245,0.126716,8
5395,0.12993,8
5564,0.133551,8
5454,0.131194,8
5341,0.128773,8
5410,0.130252,8
5313,0.128173,8
5324,0.128409,8
5344,0.128837,8
5339,0.12873,8
5331,0.128559,8
5191,0.125559,8
5407,0.130187,8
5315,0.128216,8
5305,0.128002,8
5357,0.129116,8
5306,0.128023,8
5393,0.129887,8
5264,0.127123,8
5334,0.128623,8
5429,0.130659,8
5345,0.128859,8
5349,0.128945,8
5425,0.130573,8
5335,0.128645,8
5234,0.12648,8
5322,0.128366,8
5412,0.130294,8
5429,0.130659,8
5237,0.126545,8
5284,0.127552,8
5458,0.13128,8
5429,0.130659,8
5295,0.127787,8
5391,0.129844,8
5284,0.127552,8
5291,0.127702,8
5436,0.130809,8
5300,0.127895,8
5372,0.129437,8
5362,0.129223,8
5365,0.129287,8
5524,0.132694,8
5312,0.128152,8
5246,0.126738,8
5369,0.129373,8
5258,0.126995,8
5342,0.128795,8
5440,0.130894,8
5366,0.129309,8
5358,0.129137,8
5327,0.128473,8
5429,0.130659,8
5283,0.12753,8
5417,0.130402,8
5303,0.127959,8
5352,0.129009,8
5367,0.12933,8
5547,0.133187,8
5439,0.130873,8
5452,0.131151,8
5393,0.129887,8
5411,0.130273,8
5497,0.132116,8
5531,0.132844,8
5439,0.130873,8
5443,0.130959,8
5583,0.133958,8
5557,0.133401,8
5545,0.133144,8
5513,0.132458,8
5543,0.133101,8
5472,0.13158,8
5577,0.13383,8
5565,0.133573,8
5460,0.131323,8
5562,0.133508,8
5535,0.13293,8
5498,0.132137,8
5666,0.135737,8
5619,0.13473,8
5616,0.134665,8
5668,0.13578,8
5552,0.133294,8
5497,0.132116,8
5483,0.131816,8
5535,0.13293,8
5466,0.131451,8
5557,0.133401,8
5556,0.13338,8
5531,0.132844,8
5518,0.132566,8
5604,0.134408,8
5675,0.13593,8
5599,0.134301,8
5738,0.137279,8
5622,0.134794,8
5637,0.135115,8
5652,0.135437,8
5572,0.133723,8
5614,0.134623,8
5689,0.13623,8
5754,0.137622,8
5654,0.13548,8
5611,0.134558,8
5829,0.139229,8
5747,0.137472,8
5750,0.137537,8
5685,0.136144,8
5736,0.137237,8
5718,0.136851,8
5663,0.135672,8
5768,0.137922,8
5671,0.135844,8
5760,0.137751,8
5844,0.139551,8
5716,0.136808,8
5705,0.136572,8
5789,0.138372,8
5782,0.138222,8
5767,0.137901,8
5708,0.136637,8
5797,0.138544,8
5718,0.136851,8
5771,0.137987,8
5707,0.136615,8
5827,0.139186,8
5720,0.136894,8
5637,0.135115,8
5629,0.134944,8
5673,0.135887,8
5888,0.140493,8
5568,0.133637,8
5771,0.137987,8
5842,0.139508,8
5595,0.134215,8
5598,0.13428,8
5697,0.136401,8
5672,0.135865,8
5579,0.133873,8
5684,0.136122,8
5577,0.13383,8
5543,0.133101,8
5633,0.13503,8
5747,0.137472,8
5709,0.136658,8
5494,0.132051,8
5662,0.135651,8
5744,0.137408,8
5706,0.136594,8
5704,0.136551,8
5683,0.136101,8
5691,0.136272,8
5664,0.135694,8
5599,0.134301,8
5672,0.135865,8
5618,0.134708,8
5632,0.135008,8
5581,0.133915,8
5743,0.137387,8
5611,0.134558,8
5714,0.136765,8
5619,0.13473,8
5547,0.133187,8
5477,0.131687,8
5587,0.134044,8
5482,0.131794,8
5465,0.13143,8
5502,0.132223,8
5645,0.135287,8
5561,0.133487,8
5630,0.134965,8
5671,0.135844,8
5602,0.134365,8
5484,0.131837,8
5649,0.135372,8
5554,0.133337,8
5645,0.135287,8
5556,0.13338,8
5579,0.133873,8
5668,0.13578,8
5539,0.133016,8
5505,0.132287,8
5654,0.13548,8
5584,0.13398,8
5560,0.133466,8
5483,0.131816,8
5564,0.133551,8
5566,0.133594,8
5402,0.13008,8
5442,0.130937,8
5520,0.132608,8
5464,0.131409,8
5446,0.131023,8
5351,0.128987,8
5398,0.129994,8
5444,0.13098,8
5339,0.12873,8
5350,0.128966,8
5391,0.129844,8
5435,0.130787,8
5314,0.128195,8
5510,0.132394,8
5450,0.131109,8
5416,0.13038,8
5423,0.13053,8
5341,0.128773,8
5362,0.129223,8
5291,0.127702,8
5270,0.127252,8
5368,0.129352,8
5282,0.127509,8
5352,0.129009,8
5204,0.125838,8
5287,0.127616,8
5285,0.127573,8
5243,0.126673,8
5188,0.125495,8
5140,0.124466,8
5200,0.125752,8
5145,0.124574,8
5134,0.124338,8
5137,0.124402,8
5177,0.125259,8
5075,0.123074,8
5127,0.124188,8
4991,0.121274,8
5076,0.123095,8
5128,0.124209,8
5021,0.121917,8
5095,0.123502,8
4966,0.120738,8
4912,0.119581,8
4944,0.120267,8
5040,0.122324,8
5022,0.121938,8
5035,0.122217,8
5075,0.123074,8
5003,0.121531,8
5062,0.122795,8
5158,0.124852,8
5037,0.122259,8
5101,0.123631,8
5143,0.124531,8
5014,0.121767,8
5145,0.124574,8
5140,0.124466,8
5024,0.121981,8
5043,0.122388,8
5132,0.124295,8
5066,0.122881,8
5054,0.122624,8
5056,0.122667,8
5220,0.126181,8
5058,0.122709,8
5027,0.122045,8
5059,0.122731,8
5025,0.122002,8
4988,0.12121,8
4969,0.120802,8
4999,0.121445,8
4949,0.120374,8
4921,0.119774,8
4893,0.119174,8
4833,0.117888,8
4966,0.120738,8
5020,0.121895,8
5006,0.121595,8
5072,0.123009,8
5025,0.122002,8
4954,0.120481,8
5004,0.121552,8
5085,0.123288,8
5132,0.124295,8
5166,0.125023,8
5121,0.124059,8
5108,0.123781,8
5151,0.124702,8
5008,0.121638,8
5025,0.122002,8
5045,0.122431,8
5075,0.123074,8
5177,0.125259,8
5186,0.125452,8
5050,0.122538,8
5137,0.124402,8
5073,0.123031,8
5253,0.126888,8
5166,0.125023,8
5231,0.126416,8
5208,0.125923,8
5322,0.128366,8
5408,0.130209,8
5372,0.129437,8
5375,0.129502,8
5450,0.131109,8
5396,0.129952,8
5391,0.129844,8
5418,0.130423,8
5229,0.126373,8
5264,0.127123,8
5502,0.132223,8
5437,0.13083,8
5394,0.129909,8
5564,0.133551,8
5513,0.132458,8
5512,0.132437,8
5430,0.13068,8
5593,0.134173,8
5520,0.132608,8
5606,0.134451,8
5616,0.134665,8
5739,0.137301,8
5785,0.138286,8
5768,0.137922,8
5721,0.136915,8
5785,0.138286,8
5716,0.136808,8
5746,0.137451,8
5782,0.138222,8
5830,0.139251,8
5847,0.139615,8
5908,0.140922,8
6026,0.14345,8
5949,0.1418,8
5957,0.141972,8
6007,0.143043,8
5895,0.140643,8
6030,0.143536,8
6010,0.143107,8
5997,0.142829,8
6022,0.143365,8
6041,0.143772,8
6239,0.148014,8
6224,0.148057,8
6306,0.149632,8
6360,0.150669,8
6304,0.149594,8
6278,0.149094,8
6405,0.151534,8
6453,0.152456,8
6428,0.151976,8
6410,0.15163,8
6558,0.154473,8
6304,0.149594,8
6420,0.151822,8
6501,0.153378,8
6454,0.148542,8
6472,0.150021,8
6554,0.149321,8
6667,0.1023,16
6531,0.104529,16
6696,0.109787,16
6663,0.104747,16
6711,0.106125,16
6640,0.104439,16
6781,0.106278,16
6846,0.107559,16
6862,0.107905,16
6875,0.108268,16
6787,0.106487,16
6919,0.109399,16
6815,0.107255,16
6868,0.108118,16
6992,0.110267,16
6925,0.109188,16
6997,0.110535,16
7025,0.111056,16
7052,0.111558,16
7165,0.113651,16
7018,0.11093,16
7158,0.113482,16
7214,0.114546,16
7142,0.113207,16
7209,0.11445,16
7183,0.113968,16
7142,0.113212,16
7197,0.114226,16
7397,0.117914,16
7333,0.116733,16
7396,0.117898,16
7239,0.115001,16
7271,0.115591,16
7363,0.117288,16
7465,0.119169,16
7447,0.118837,16
7503,0.119869,16
7544,0.120626,16
7658,0.122728,16
7558,0.120884,16
7450,0.118892,16
7485,0.119537,16
7543,0.120607,16
7570,0.121105,16
7574,0.121179,16
7718,0.123835,16
7749,0.124406,16
7787,0.125107,16
7714,0.123761,16
7814,0.125605,16
7806,0.125458,16
7981,0.128685,16
8001,0.129054,16
7966,0.128408,16
7929,0.127726,16
7999,0.129017,16
8100,0.13088,16
8199,0.132706,16
8158,0.131949,16
8251,0.133665,16
7975,0.128574,16
7966,0.128408,16
8016,0.129331,16
7991,0.128869,16
8072,0.130363,16
8114,0.131138,16
8191,0.132558,16
8190,0.13254,16
8150,0.131802,16
8114,0.131138,16
8106,0.13099,16
8133,0.131488,16
8331,0.13514,16
8166,0.132097,16
8350,0.13549,16
8264,0.133904,16
8243,0.133517,16
8245,0.133554,16
8292,0.134421,16
8353,0.135546,16
8467,0.137648,16
8410,0.136597,16
8339,0.135287,16
8360,0.135675,16
8452,0.137371,16
8414,0.136671,16
8418,0.136744,16
8221,0.133111,16
8371,0.135878,16
8375,0.135951,16
8502,0.138294,16
8414,0.136671,16
8534,0.138884,16
8779,0.143402,16
8540,0.138994,16
8673,0.141447,16
8600,0.140101,16
8527,0.138755,16
8642,0.140876,16
8716,0.14224,16
8654,0.141097,16
8520,0.138626,16
8819,0.14414,16
8682,0.141613,16
8754,0.142941,16
8757,0.142996,16
8768,0.143199,16
8826,0.144269,16
8696,0.141871,16
8725,0.142406,16
8781,0.143439,16
8834,0.144417,16
8848,0.144675,16
8856,0.144822,16
8872,0.145117,16
8816,0.144085,16
8983,0.147165,16
8946,0.146482,16
8832,0.14438,16
8802,0.143826,16
8845,0.144619,16
8872,0.145117,16
8883,0.14532,16
8897,0.145578,16
8841,0.144546,16
8843,0.144583,16
8902,0.145671,16
8853,0.144767,16
8911,0.145837,16
8859,0.144878,16
8789,0.143587,16
8881,0.145283,16
8806,0.1439,16
8887,0.145394,16
8929,0.146169,16
8900,0.145634,16
8906,0.145744,16
9235,0.151812,16
9136,0.149986,16
9237,0.151849,16
9044,0.147673,16
9164,0.150988,16
9122,0.149728,16
9191,0.151001,16
8973,0.14698,16
8825,0.144251,16
8885,0.145357,16
8925,0.146095,16
9039,0.148197,16
9012,0.147699,16
8962,0.146777,16
8935,0.146279,16
9100,0.15014,16
8914,0.149764,16
8936,0.146342,16
8746,0.14283,16
8853,0.144816,16
8879,0.145324,16
8886,0.145464,16
8825,0.144327,16
8756,0.143039,16
8829,0.144344,16
8983,0.147195,16
8832,0.144379,16
8644,0.140915,16
8912,0.145861,16
8762,0.143097,16
8952,0.146602,16
9060,0.148593,16
8727,0.142449,16
8916,0.145935,16
8697,0.141895,16
8827,0.144294,16
8697,0.141896,16
8834,0.144423,16
8904,0.145714,16
8845,0.144625,16
8821,0.144183,16
8616,0.140401,16
8557,0.139313,16
8639,0.140825,16
8585,0.139829,16
8563,0.139423,16
8476,0.137818,16
8527,0.138759,16
8418,0.136748,16
8433,0.137025,16
8516,0.138556,16
8579,0.139718,16
8381,0.136065,16
8472,0.137744,16
8412,0.136637,16
8351,0.135512,16
8410,0.1366,16
8181,0.132375,16
8072,0.130364,16
8177,0.132302,16
8216,0.133021,16
8110,0.131065,16
8228,0.133242,16
8140,0.131619,16
8255,0.13374,16
8144,0.131692,16
8333,0.135179,16
7922,0.127596,16
7893,0.127061,16
7947,0.128057,16
7828,0.125861,16
7936,0.127854,16
7914,0.127448,16
7887,0.12695,16
7845,0.126175,16
7813,0.125584,16
7775,0.124883,16
7775,0.124883,16
7538,0.12051,16
7567,0.121045,16
7487,0.119569,16
7639,0.122374,16
7455,0.118979,16
7569,0.121082,16
7514,0.120067,16
7416,0.118259,16
7373,0.117466,16
7150,0.113351,16
7100,0.112428,16
7193,0.114144,16
7141,0.113185,16
7039,0.111303,16
7068,0.111838,16
6926,0.109218,16
6752,0.106007,16
6901,0.107206,16
6729,0.105583,16
6727,0.105546,16
6791,0.106727,16
6602,0.103544,16
6639,0.1099887,16
6418,0.151353,8
6406,0.151099,8
6535,0.148158,8
6439,0.15176,8
6508,0.153189,8
6345,0.149798,8
6244,0.147705,8
6220,0.147224,8
6380,0.150621,8
6141,0.14562,8
6130,0.145406,8
6131,0.145448,8
6106,0.144941,8
6085,0.144493,8
5937,0.141357,8
5916,0.14091,8
5908,0.140738,8
5908,0.140739,8
5797,0.138385,8
5700,0.136329,8
5774,0.137895,8
5620,0.134656,8
5466,0.131401,8
5471,0.131531,8
5505,0.132255,8
5364,0.129252,8
5278,0.127425,8

